ATOMS: ALMA Three-millimeter Observations of Massive Star-forming regions -XIII. Ongoing triggered star formation within clump-fed scenario found in the massive ($\sim1500$ $\rm M_\odot$) clump

Whether ionization feedback triggers the formation of massive stars is highly debated. Using ALMA 3 mm observations with a spatial resolution of $\sim 0.05$ pc and a mass sensitivity of 1.1 $\rm M_\odot$ beam$^{-1}$ at 20 K, we investigate the star formation and gas flow structures within the ionizing feedback-driven structure, a clump-scale massive ($\gtrsim 1500$ $\rm M_\odot$) bright-rimmed cloud (BRC) associated with IRAS 18290-0924. This BRC is bound only if external compression from ionized gas is considered. A small-scale ($\lesssim1$ pc) age sequence along the direction of ionizing radiation is revealed for the embedded cores and protostars, which suggests triggered star formation via radiation-driven implosion (RDI). Furthermore, filamentary gas structures converge towards the cores located in the BRC's center, indicating that these filaments are fueling mass towards cores. The local core-scale mass infall rate derived from H$^{13}$CO$^+$ $J=1-0$ blue profile is of the same order of magnitude as the filamentary mass inflow rate, approximately 1 $\rm M_\odot$ kyr$^{-1}$. A photodissociation region (PDR) covering the irradiated clump surface is detected in several molecules, such as CCH, HCO$^+$, and CS whereas the spatial distribution stratification of these molecules is indistinct. CCH spectra of the PDR possibly indicate a photoevaporation flow leaving the clump surface with a projected velocity of $\sim2$ km s$^{-1}$. Our new observations show that RDI accompanied by a clump-fed process is operating in this massive BRC. Whether this combined process works in other massive BRCs is worth exploring with dedicated surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
